Distributed Computation of Persistent Cohomology

Persistent (co)homology is a central construction in topological data analysis, where it is used to quantify prominence of features in data to produce stable descriptors suitable for downstream analysis. Persistence is challenging to compute in parallel because it relies on global connectivity of the data. We propose a new algorithm to compute persistent cohomology in the distributed setting. It combines domain and range partitioning. The former is used to reduce and sparsify the coboundary matrix locally. After this initial local reduction, we redistribute the matrix across processors for the global reduction. We experimentally compare our cohomology algorithm with DIPHA, the only publicly available code for distributed computation of persistent (co)homology; our algorithm demonstrates a significant improvement in strong scaling.

==> data/isotropic_pressure_1024.csv <==
ranks	dipha_coh	cadmus
32	1948.8	861.3
64	2131.8	497.7
128	2245.0	380.3
256	2515.1	326.4


==> data/isotropic_pressure_512.csv <==
ranks	cadmus	dipha_coh
16	178.20	188.9
32	103.07	208.9
64	71.35	220.8
128	59.48	248.1


==> data/mag_reconn_neg.csv <==
ranks	cadmus	dipha_coh
16	408.6		306.6
32	260.9		372.4
64	161.6		513.9
128	112.6		811.3


==> data/mag_reconn_neg_512.csv <==
ranks	cadmus	dipha_coh
16	408.6	306.6
32	260.9	372.4
64	161.6	513.9
128	112.6	811.3


==> data/pawpawsaurus_476.csv <==
ranks	cadmus	dipha_coh
16	316.6	209.9
32	268.8	240.4
64	198.9	318.1
128	168.8	504.6


==> data/richtmyer_meshkov_512.csv <==
ranks	cadmus	dipha_coh
16	743.7	185.4
32	643.6	202.7
64	799.9	220.2
128	916.2	242.6


==> data/rotstrat_temperature_1024.csv <==
ranks	cadmus	dipha_coh
16	1413.18	2077.8
32	805.551	2105.3
64	526.231	2188.8
128	386.843	2276.7
256	387.029	2618.4


==> data/truss_600.csv <==
ranks	cadmus	dipha_coh
16	739.2	760
32	824.4	875.5
64	796.6	927.8
128	1118.0	1205.1


==> data/weak_rotstrat.csv <==
ranks	cadmus	dipha_coh
256	387.03	2618.4
32	103.05	235.8
4	56.73	19.4


==> data/woodbranch_512.csv <==
ranks	cadmus	dipha_hom	dipha_coh
16	489.8	73.8	463.9
32	374.4	68.2	519.6
64	292.5	55.5	585.2
128	238.0	42.1	762.8

